Baby Llama: knowledge distillation from an ensemble of teachers trained on a small dataset with no performance penalty

We present our submission to the BabyLM challenge, whose goal was to improve the sample efficiency of language models. We trained an ensemble consisting of a GPT-2 and small LLaMA models on the developmentally-plausible, 10M-word BabyLM dataset, then distilled it into a small, 58M-parameter LLaMA model, which exceeds in performance both of its teachers as well as a similar model trained without distillation. This suggests that distillation can not only retain the full performance of the teacher model when the latter is trained on a sufficiently small dataset; it can exceed it, and lead to significantly better performance than direct training.

==> eval_scores.json <==
{
    "Llama-58M": {
        "anaphor_agreement": 0.8701431492842536,
        "argument_structure": 0.7233268671193016,
        "binding": 0.711635500148412,
        "control_raising": 0.6752098983650022,
        "determiner_noun_agreement": 0.8780164412622646,
        "ellipsis": 0.6732101616628176,
        "filler_gap": 0.7093059446000622,
        "irregular_forms": 0.7414758269720102,
        "island_effects": 0.5728699551569507,
        "npi_licensing": 0.5109322805952019,
        "quantifiers": 0.6421947449768161,
        "subject_verb_agreement": 0.7300813008130081,
        "hypernym": 0.4872093023255814,
        "qa_congruence_easy": 0.5,
        "qa_congruence_tricky": 0.32727272727272727,
        "subject_aux_inversion": 0.7740912417662844,
        "turn_taking": 0.6392857142857142,
        "zeroshot_average": 0.6568388856827299
    },
    "Llama-360M": {
        "anaphor_agreement": 0.876278118609407,
        "argument_structure": 0.73545101842871,
        "binding": 0.7209854556248145,
        "control_raising": 0.6743261157755193,
        "determiner_noun_agreement": 0.8959162025987801,
        "ellipsis": 0.684757505773672,
        "filler_gap": 0.7060379707438531,
        "irregular_forms": 0.689058524173028,
        "island_effects": 0.5044843049327354,
        "npi_licensing": 0.5734892195566352,
        "quantifiers": 0.5904173106646059,
        "subject_verb_agreement": 0.6971996386630533,
        "hypernym": 0.4941860465116279,
        "qa_congruence_easy": 0.53125,
        "qa_congruence_tricky": 0.41818181818181815,
        "subject_aux_inversion": 0.8433764332764089,
        "turn_taking": 0.6857142857142857,
        "zeroshot_average": 0.665947645248762
    },
    "GPT2-705M": {
        "anaphor_agreement": 0.8962167689161554,
        "argument_structure": 0.7348448108632396,
        "binding": 0.7151973879489463,
        "control_raising": 0.6840477242598321,
        "determiner_noun_agreement": 0.8741713073455317,
        "ellipsis": 0.6991916859122402,
        "filler_gap": 0.7023031434796141,
        "irregular_forms": 0.8305343511450382,
        "island_effects": 0.515695067264574,
        "npi_licensing": 0.5050106286061342,
        "quantifiers": 0.6983513652756311,
        "subject_verb_agreement": 0.6751580849141825,
        "hypernym": 0.49186046511627907,
        "qa_congruence_easy": 0.5625,
        "qa_congruence_tricky": 0.45454545454545453,
        "subject_aux_inversion": 0.8172725054891437,
        "turn_taking": 0.6571428571428571,
        "zeroshot_average": 0.6772966828367561
    },
    "Baby-Llama-58M-distilled": {
        "anaphor_agreement": 0.8982617586912065,
        "argument_structure": 0.7314500484966052,
        "binding": 0.7273671712674384,
        "control_raising": 0.6749889527176315,
        "determiner_noun_agreement": 0.9081145584725537,
        "ellipsis": 0.733256351039261,
        "filler_gap": 0.7183317771553066,
        "irregular_forms": 0.9307888040712469,
        "island_effects": 0.5123318385650224,
        "npi_licensing": 0.5646826601882782,
        "quantifiers": 0.732612055641422,
        "subject_verb_agreement": 0.7542908762420958,
        "hypernym": 0.4930232558139535,
        "qa_congruence_easy": 0.515625,
        "qa_congruence_tricky": 0.41818181818181815,
        "subject_aux_inversion": 0.8850939253476457,
        "turn_taking": 0.6607142857142857,
        "zeroshot_average": 0.6975950080944572,
        "cola": 0.1433,
        "sst2": 0.8720472455024719,
        "mrpc": 0.8200000000000001,
        "qqp": 0.8295147660946076,
        "mnli": 0.7285888195037842,
        "mnli-mm": 0.7369509935379028,
        "qnli": 0.8114610910415649,
        "rte": 0.6161616444587708,
        "boolq": 0.6721991896629333,
        "multirc": 0.5892661809921265,
        "wsc": 0.6144578456878662,
        "control_raising_control": 0.7603,
        "lexical_content_the_control": 0.9563,
        "main_verb_control": 0.9976,
        "relative_position_control": 0.991,
        "syntactic_category_control": 0.7719,
        "control_raising_lexical_content_the": -0.1196,
        "control_raising_relative_token_position": -0.7109,
        "main_verb_lexical_content_the": -0.412,
        "main_verb_relative_token_position": -0.9169,
        "syntactic_category_lexical_content_the": 0.7643,
        "syntactic_category_relative_position": -0.3604
    },
    "Ensemble-of-teachers": {
        "anaphor_agreement": 0.8957055214723927,
        "argument_structure": 0.7526673132880698,
        "binding": 0.7221727515583259,
        "control_raising": 0.6767565178965974,
        "determiner_noun_agreement": 0.8976398833200743,
        "ellipsis": 0.7165127020785219,
        "filler_gap": 0.7108621226268285,
        "irregular_forms": 0.833587786259542,
        "island_effects": 0.507473841554559,
        "npi_licensing": 0.5508654722137868,
        "quantifiers": 0.6460587326120556,
        "subject_verb_agreement": 0.7029810298102981,
        "hypernym": 0.5011627906976744,
        "qa_congruence_easy": 0.5,
        "qa_congruence_tricky": 0.4303030303030303,
        "subject_aux_inversion": 0.8453281288119053,
        "turn_taking": 0.6642857142857143,
        "zeroshot_average": 0.6796684316934927
    },
    "OPT-125M": {
        "anaphor_agreement": 0.638,
        "argument_structure": 0.706,
        "binding": 0.671,
        "control_raising": 0.665,
        "determiner_noun_agreement": 0.785,
        "ellipsis": 0.62,
        "filler_gap": 0.638,
        "irregular_forms": 0.675,
        "island_effects": 0.486,
        "npi_licensing": 0.467,
        "quantifiers": 0.596,
        "subject_verb_agreement": 0.569,
        "hypernym": 0.5,
        "qa_congruence_easy": 0.547,
        "qa_congruence_tricky": 0.315,
        "subject_aux_inversion": 0.803,
        "turn_taking": 0.571,
        "zeroshot_average": 0.6030588235294118,
        "cola": 0.152,
        "sst2": 0.819,
        "mrpc": 0.725,
        "qqp": 0.604,
        "mnli": 0.576,
        "mnli-mm": 0.6,
        "qnli": 0.615,
        "rte": 0.6,
        "boolq": 0.633,
        "multirc": 0.552,
        "wsc": 0.602,
        "control_raising_control": 0.508,
        "lexical_content_the_control": 0.536,
        "main_verb_control": 0.995,
        "relative_position_control": 0.999,
        "syntactic_category_control": 0.772,
        "control_raising_lexical_content_the": 0.004,
        "control_raising_relative_token_position": -0.703,
        "main_verb_lexical_content_the": -0.721,
        "main_verb_relative_token_position": -0.776,
        "syntactic_category_lexical_content_the": 0.138,
        "syntactic_category_relative_position": -0.689
    },
    "RoBERTa-base": {
        "anaphor_agreement": 0.815,
        "argument_structure": 0.671,
        "binding": 0.673,
        "control_raising": 0.679,
        "determiner_noun_agreement": 0.908,
        "ellipsis": 0.764,
        "filler_gap": 0.635,
        "irregular_forms": 0.874,
        "island_effects": 0.399,
        "npi_licensing": 0.559,
        "quantifiers": 0.705,
        "subject_verb_agreement": 0.654,
        "hypernym": 0.494,
        "qa_congruence_easy": 0.313,
        "qa_congruence_tricky": 0.321,
        "subject_aux_inversion": 0.717,
        "turn_taking": 0.532,
        "zeroshot_average": 0.6301764705882353,
        "cola": 0.258,
        "sst2": 0.87,
        "mrpc": 0.792,
        "qqp": 0.737,
        "mnli": 0.732,
        "mnli-mm": 0.74,
        "qnli": 0.77,
        "rte": 0.616,
        "boolq": 0.663,
        "multirc": 0.614,
        "wsc": 0.614,
        "control_raising_control": 0.431,
        "lexical_content_the_control": 1.0,
        "main_verb_control": 0.977,
        "relative_position_control": 0.767,
        "syntactic_category_control": 0.862,
        "control_raising_lexical_content_the": -0.283,
        "control_raising_relative_token_position": -0.777,
        "main_verb_lexical_content_the": -0.993,
        "main_verb_relative_token_position": -0.794,
        "syntactic_category_lexical_content_the": 0.163,
        "syntactic_category_relative_position": -0.45
    },
    "T5-base": {
        "anaphor_agreement": 0.689,
        "argument_structure": 0.638,
        "binding": 0.604,
        "control_raising": 0.609,
        "determiner_noun_agreement": 0.722,
        "ellipsis": 0.344,
        "filler_gap": 0.482,
        "irregular_forms": 0.776,
        "island_effects": 0.456,
        "npi_licensing": 0.478,
        "quantifiers": 0.612,
        "subject_verb_agreement": 0.65,
        "hypernym": 0.48,
        "qa_congruence_easy": 0.406,
        "qa_congruence_tricky": 0.212,
        "subject_aux_inversion": 0.649,
        "turn_taking": 0.45,
        "zeroshot_average": 0.5445294117647057,
        "cola": 0.113,
        "sst2": 0.781,
        "mrpc": 0.805,
        "qqp": 0.662,
        "mnli": 0.48,
        "mnli-mm": 0.503,
        "qnli": 0.62,
        "rte": 0.494,
        "boolq": 0.66,
        "multirc": 0.471,
        "wsc": 0.614,
        "control_raising_control": 0.211,
        "lexical_content_the_control": 1.0,
        "main_verb_control": 0.334,
        "relative_position_control": 0.825,
        "syntactic_category_control": 0.776,
        "control_raising_lexical_content_the": -0.783,
        "control_raising_relative_token_position": -0.62,
        "main_verb_lexical_content_the": -1.0,
        "main_verb_relative_token_position": -0.797,
        "syntactic_category_lexical_content_the": -0.253,
        "syntactic_category_relative_position": -0.394
    }
}
